On the expected purity of photometric galaxy surveys targeting the Cosmic Dawn

Over the last three decades, photometric galaxy selection using the Lyman-break technique has transformed our understanding of the high-z Universe, providing large samples of galaxies at 3 < z < 8 with relatively small contamination. With the advent of the James Webb Space Telescope, the Lyman-break technique has now been extended to z ~ 17. However, the purity of the resulting samples has not been tested. Here we use a simple model, built on the robust foundation of the dark matter halo mass function, to show that the expected level of contamination rises dramatically at z > 10, especially for luminous galaxies, placing stringent requirements on the selection process. The most luminous sources at z > 12 are likely at least ten thousand times rarer than potential contaminants, so extensive spectroscopic followup campaigns may be required to identify a small number of target sources.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
